Sublinear Column-wise Actions of the Matrix Exponential on Social Networks

We consider stochastic transition matrices from large social and information networks. For these matrices, we describe and evaluate three fast methods to estimate one column of the matrix exponential. The methods are designed to exploit the properties inherent in social networks, such as a power-law degree distribution. Using only this property, we prove that one of our algorithms has a sublinear runtime. We present further experimental evidence showing that all of them run quickly on social networks with billions of edges and accurately identify the largest elements of the column.

==> dgleich-notes.txt <==
Implementation:

Current implementation uses a full-set of memory to store the residual,
but we can easily adapt this to a sparse vector and do not believe this
significantly affects either the runtime -- although it means that our
implementation is not currently sublinear. Nonetheless, for the sizes
of graphs we consider, allocating and zeroing memory is an incredibly 
fast operation.

Heap vs. Queue.




Experimental section:

1) First experiment demonstrates overall accuracy of our approximation 
with increasing tolerance in order to determine a reasonable tolerance
to compare runtime.

2) Second experiment demonstrates how runtime of the method as the graph-size
varies for a variety of comparision methods including the ExpoKit software

3) Third experiment demonstrates the accuracy in terms of effective
matrix-vector products. Here, we show that we can often get good
results with less than a second-matrix-vector product worth of work.

Together, these experiments show that our method produces a fast
and accuracy approximation to a column from the matrix exponential
of e^P in less than one mat-vec total work.



Future work:

* Notes on how to get D^{-1} A and D^{-1/2} A D^{-1/2} from e^P.

* We have extensions of the theory for the Laplacian matrix L itself
too, although the resulting algorithms are not as sharp as we have with
the transition matrix.

* Functions other than e^X



* 


